Contrastive fine-tuning against stain and scanner bias improves robustness and downstream performance across pathology foundation models

Histopathology foundation models achieve strong performance across diverse downstream tasks, yet their representations have been shown to encode scanner- and site-specific biases, creating generalization gaps and potentially limiting real-world utility. We introduce SPECTRA (Scanner and Pathology Embedding Contrastive Tuning for Robust Alignment), a model-agnostic contrastive learning post-training framework which explicitly encourages scanner- and stain-robust representations, to optimize performance and generalization on downstream applications. Using parameter-efficient LoRA adapters trained on matched multi-scanner and multi-stain whole-slide images sourced from the PLISM dataset, our method aligns spatially corresponding regions across acquisition conditions (scanner, stain), using other locations within each candidate condition as negatives. SPECTRA improved PathoROB robustness index, gene-expression prediction on HEST, slide-level classification AUC on CPTAC, and held-out PLISM retrieval for every model. Overall tile-level classification on THUNDER also improved, with exceptions for segmentation and calibration tasks. We open-source our training and evaluation codebases and release adapters and model weights for selected backbones.

==> figures/embedding_shift_report.json <==
{
  "conditions": [
    "GIVH_AT2",
    "GIV_GT450",
    "GMH_P",
    "GM_S210",
    "GVH_S360",
    "GV_S60",
    "HRH_SQ",
    "HR_AT2",
    "KRH_AT2",
    "KR_AT2"
  ],
  "n_conditions": 10,
  "n_tiles": 400,
  "seed": 1234,
  "step": null,
  "sampling": "10 acquisition conditions x 400 registered tile locations, same locations reused across every condition and backbone (np.random.default_rng(seed).choice(NUM_TILES, n_tiles, replace=False))",
  "pseudo_tissue_source": "/admin/home/ryan.kim/waiv/runs/.plism_core_labels.npy",
  "backbones": {
    "phikon2": {
      "run": "/admin/home/ryan.kim/waiv/runs/genMASK-c50-lr1e-4-kl0-ms500-phikon-s0-t900-399165",
      "backbone": "owkin/phikon-v2",
      "silhouette_condition": {
        "base": 0.22857294976711273,
        "tuned": 0.0021118216682225466
      },
      "silhouette_tissue": {
        "base": 0.17613516747951508,
        "tuned": 0.23969729244709015
      }
    },
    "midnight": {
      "run": "/admin/home/ryan.kim/waiv/runs/genMASK-c50-lr1e-4-kl0-ms500-midnight-s0-t900-399166",
      "backbone": "kaiko-ai/midnight",
      "silhouette_condition": {
        "base": 0.01825951412320137,
        "tuned": -0.00943759549409151
      },
      "silhouette_tissue": {
        "base": 0.2055564522743225,
        "tuned": 0.2915757894515991
      }
    },
    "virchow2": {
      "run": "/admin/home/ryan.kim/waiv/runs/genMASK-c50-lr1e-4-kl0-ms500-virchow2-s0-t900-399167",
      "backbone": "paige-ai/Virchow2",
      "silhouette_condition": {
        "base": 0.03579333424568176,
        "tuned": -0.006831094156950712
      },
      "silhouette_tissue": {
        "base": 0.26717400550842285,
        "tuned": 0.3025154173374176
      }
    }
  },
  "projection_method": "PCA(50)->UMAP(2)"
}

==> figures/retrieval_examples_report.json <==
{
  "cond_a": "HRH_AT2",
  "cond_b": "KR_AT2",
  "n_cross_stain_pairs_total": 171,
  "n_cross_stain_pairs_clean_scanner": 15,
  "n_pool_locations": 256,
  "base_top1_acc": 0.859375,
  "tuned_top1_acc": 0.99609375,
  "n_base_wrong_tuned_right": 36,
  "n_base_right_tuned_wrong": 1,
  "examples_plotted": [
    {
      "pool_index": 15,
      "tile_id": 966,
      "rank_base": 2,
      "rank_tuned": 1
    },
    {
      "pool_index": 17,
      "tile_id": 1159,
      "rank_base": 2,
      "rank_tuned": 1
    },
    {
      "pool_index": 21,
      "tile_id": 1398,
      "rank_base": 2,
      "rank_tuned": 1
    }
  ]
}

==> tables/thunder_ece_per_ds.json <==
{
 "labels": {
  "phikon2": "Phikon-v2",
  "midnight": "Midnight-12k",
  "virchow2": "Virchow2",
  "hoptimus0": "H-optimus-0",
  "uni2h": "UNI2-h",
  "openmidnightsq": "OpenMidnight",
  "virchow1": "Virchow"
 },
 "datasets": [
  "bach",
  "bracs",
  "break_his",
  "ccrcc",
  "crc",
  "esca",
  "mhist",
  "patch_camelyon",
  "spider_breast",
  "spider_colorectal",
  "spider_skin",
  "spider_thorax",
  "tcga_crc_msi",
  "tcga_tils",
  "tcga_uniform",
  "wilds"
 ],
 "ece": {
  "phikon2": {
   "bach": [
    5.691445460825255,
    8.425255315472382,
    2.0392659921136707,
    3
   ],
   "bracs": [
    7.590671328076143,
    12.744004947748799,
    3.683176083898069,
    3
   ],
   "break_his": [
    17.249092169567547,
    13.964147556613447,
    1.7444397280303532,
    3
   ],
   "ccrcc": [
    9.26015529196475,
    6.372320244274602,
    0.18242762321227063,
    3
   ],
   "crc": [
    4.771418332389466,
    3.4145517048176055,
    0.13420633224830672,
    3
   ],
   "esca": [
    0.7886594814838527,
    1.2973627091933304,
    0.38308972811209263,
    3
   ],
   "mhist": [
    2.4558326849063805,
    2.2626769782658216,
    0.8341739871078295,
    3
   ],
   "patch_camelyon": [
    0.5903052708163157,
    1.6046188693508172,
    0.02572937844746274,
    3
   ],
   "spider_breast": [
    2.2368441705630784,
    1.9669671333316263,
    2.350758701577196,
    3
   ],
   "spider_colorectal": [
    2.363515770806707,
    0.3439606318090337,
    0.13753141193462298,
    3
   ],
   "spider_skin": [
    2.4796246358350227,
    2.0871398491741417,
    1.1333826113884684,
    3
   ],
   "spider_thorax": [
    0.47563950640298763,
    1.2246859736708102,
    0.8869016204404967,
    3
   ],
   "tcga_crc_msi": [
    0.8561515013524222,
    2.573013471677638,
    1.9057692932888217,
    3
   ],
   "tcga_tils": [
    0.8466197575849176,
    0.9162914140408395,
    0.17468247661804764,
    3
   ],
   "tcga_uniform": [
    0.7950034078170853,
    2.7371006022745448,
    0.1415791384099497,
    3
   ],
   "wilds": [
    1.6100809714957118,
    0.33099504979868544,
    0.17205086385845517,
    3
   ]
  },
  "midnight": {
   "bach": [
    5.631943182511762,
    11.837332116232979,
    1.1302032805499547,
    3
   ],
   "bracs": [
    12.123911945443405,
    14.4564910921437,
    0.9414830019679873,
    3
   ],
   "break_his": [
    2.0673014245553705,
    5.8195878651758655,
    2.344250756930916,
    3
   ],
   "ccrcc": [
    3.470890874096462,
    1.9317253917086055,
    1.3048829030909839,
    3
   ],
   "crc": [
    2.688813028976442,
    2.361278592737716,
    0.061331535560911164,
    3
   ],
   "esca": [
    0.86774886173937,
    0.905773415447226,
    0.4044562162401159,
    3
   ],
   "mhist": [
    2.0881316129846477,
    2.89057902572343,
    1.3792019714270272,
    3
   ],
   "patch_camelyon": [
    0.6622503497055693,
    0.34925679610751365,
    0.16628755667027678,
    3
   ],
   "spider_breast": [
    1.658560706865002,
    3.277578465935658,
    0.9317766056285933,
    3
   ],
   "spider_colorectal": [
    1.135928137203183,
    1.0608737747594352,
    0.4830404931291068,
    3
   ],
   "spider_skin": [
    3.1998652898089355,
    3.1510244449963087,
    0.7797536594767991,
    3
   ],
   "spider_thorax": [
    1.4994817827426827,
    0.295932965445758,
    0.14486809230372594,
    3
   ],
   "tcga_crc_msi": [
    2.5235523237757254,
    5.12730101768278,
    0.8804700222266606,
    3
   ],
   "tcga_tils": [
    0.8155221884010164,
    0.2846007755945535,
    0.22957726092472605,
    3
   ],
   "tcga_uniform": [
    5.574337758972338,
    6.481210072305,
    0.906788610431386,
    3
   ],
   "wilds": [
    0.19145325475519176,
    0.6061153145015326,
    0.45122054161247643,
    3
   ]
  },
  "virchow2": {
   "bach": [
    9.747484506982747,
    7.199067088088604,
    0.9075815510194049,
    3
   ],
   "bracs": [
    6.693977107081494,
    20.23868585539143,
    0.7089596956486257,
    3
   ],
   "break_his": [
    5.730460439108115,
    12.834376981710847,
    0.7972155156360557,
    3
   ],
   "ccrcc": [
    4.340126852397272,
    3.4672149937980588,
    0.2940924841207551,
    3
   ],
   "crc": [
    4.082871282001058,
    3.0256725165615945,
    0.1760898069154784,
    3
   ],
   "esca": [
    0.48895314500316067,
    0.6530492309738452,
    0.38683460470244857,
    3
   ],
   "mhist": [
    1.1712520918070106,
    3.7226600213410386,
    2.564573385746163,
    3
   ],
   "patch_camelyon": [
    4.280733668201725,
    3.1031949789394266,
    0.3607140698084555,
    3
   ],
   "spider_breast": [
    3.1248291896509732,
    3.9532084966701735,
    1.2565801153804974,
    3
   ],
   "spider_colorectal": [
    0.27461887774868565,
    1.05644041308705,
    0.18817325137325042,
    3
   ],
   "spider_skin": [
    0.9374540691053288,
    1.0956553359286254,
    0.34560002779786725,
    3
   ],
   "spider_thorax": [
    2.6506647527265628,
    2.783336587228362,
    0.3641033528799691,
    3
   ],
   "tcga_crc_msi": [
    5.509421116916535,
    4.602247965409151,
    0.7485792294779963,
    3
   ],
   "tcga_tils": [
    0.3373177628790458,
    1.3186004641637517,
    0.7518694722480872,
    3
   ],
   "tcga_uniform": [
    7.227506232961645,
    2.0348315524955964,
    0.24381667262010925,
    3
   ],
   "wilds": [
    7.077174773320416,
    0.2610519551398111,
    0.10428516649095704,
    3
   ]
  },
  "hoptimus0": {
   "bach": [
    13.301676963314868,
    11.25145475521232,
    1.4733242664696333,
    3
   ],
   "bracs": [
    14.490816394488014,
    12.87526515492222,
    1.4411796888754167,
    3
   ],
   "break_his": [
    2.871521322776432,
    4.41959961267113,
    1.6709676434673355,
    3
   ],
   "ccrcc": [
    6.230707285060355,
    4.050214009997533,
    0.01831014635557909,
    3
   ],
   "crc": [
    4.054920017553236,
    3.158996426876541,
    0.07776897262994577,
    3
   ],
   "esca": [
    2.8653142364090898,
    0.5891853865231033,
    0.04656922329081578,
    3
   ],
   "mhist": [
    1.5627425976150966,
    3.5839142001395063,
    1.3968008855496417,
    3
   ],
   "patch_camelyon": [
    2.9213548456027687,
    2.623699730611407,
    0.5744592154001824,
    3
   ],
   "spider_breast": [
    3.4452240142054302,
    3.926297637172884,
    1.7920127141807702,
    3
   ],
   "spider_colorectal": [
    1.085076114194003,
    0.8289692043706915,
    0.19897387772195516,
    3
   ],
   "spider_skin": [
    0.2924989143619594,
    0.3751283350986105,
    0.0784632460275771,
    3
   ],
   "spider_thorax": [
    1.9998820473233474,
    1.1893166481822885,
    0.2696972664534741,
    3
   ],
   "tcga_crc_msi": [
    3.116136506963749,
    4.764315491817558,
    0.05695010437341794,
    3
   ],
   "tcga_tils": [
    0.4555249770235222,
    0.4681292218878134,
    0.4672768628579581,
    3
   ],
   "tcga_uniform": [
    3.061598052545798,
    1.48896635241568,
    1.208370688779871,
    3
   ],
   "wilds": [
    1.9349669505862113,
    0.2580720247762511,
    0.04277392097725196,
    3
   ]
  },
  "uni2h": {
   "bach": [
    8.390225063670764,
    23.38308659617347,
    1.9091325499155845,
    3
   ],
   "bracs": [
    6.235057946882751,
    9.614000594058233,
    1.97184850841874,
    3
   ],
   "break_his": [
    6.8858671504839295,
    8.085594785600286,
    1.7353747735752953,
    3
   ],
   "ccrcc": [
    8.089198802582796,
    3.698660183876617,
    0.9440676796217135,
    3
   ],
   "crc": [
    3.795663283561929,
    2.401196414547707,
    0.15221618421908129,
    3
   ],
   "esca": [
    1.2089648636070034,
    0.7895094481494429,
    0.2534095845160958,
    3
   ],
   "mhist": [
    7.150763004804703,
    6.071514169822493,
    2.899217082171859,
    3
   ],
   "patch_camelyon": [
    1.192734113283219,
    0.3980306271841975,
    0.2515147573228467,
    3
   ],
   "spider_breast": [
    5.785418138742568,
    3.2229854572737926,
    0.797855705042557,
    3
   ],
   "spider_colorectal": [
    0.26282701862416147,
    0.46525942649471413,
    0.06207104620599086,
    3
   ],
   "spider_skin": [
    1.996493796493664,
    0.9529546884151366,
    0.14030842286950804,
    3
   ],
   "spider_thorax": [
    0.39429956391426035,
    0.7750872043716577,
    0.36275362561515756,
    3
   ],
   "tcga_crc_msi": [
    4.9956088049745295,
    8.899760733143593,
    1.5766075251595582,
    3
   ],
   "tcga_tils": [
    1.1174108005533867,
    0.41028126409172877,
    0.13176778195599595,
    3
   ],
   "tcga_uniform": [
    3.559828128785003,
    2.462840318856574,
    1.3754413747349516,
    3
   ],
   "wilds": [
    1.0403848299595666,
    0.5313586328529389,
    0.18427252259978177,
    3
   ]
  },
  "openmidnightsq": {
   "bach": [
    16.93577685139396,
    13.235103391637706,
    0.424615563007996,
    3
   ],
   "bracs": [
    13.60233694837804,
    17.227820224232143,
    2.5596178113936214,
    3
   ],
   "break_his": [
    14.807382498518908,
    4.4016780051509885,
    2.4268561574620695,
    3
   ],
   "ccrcc": [
    12.81908704903238,
    6.608675192130174,
    0.6888388452360801,
    3
   ],
   "crc": [
    3.3507083630329357,
    3.060731977888467,
    0.29052468120039365,
    3
   ],
   "esca": [
    0.9020102509647463,
    0.7351869766924954,
    0.04698962960094643,
    3
   ],
   "mhist": [
    2.958376789532274,
    3.582220557849588,
    0.6060334712842369,
    3
   ],
   "patch_camelyon": [
    1.668317487929016,
    0.27684824272000863,
    0.06662837649303323,
    3
   ],
   "spider_breast": [
    6.843528599760468,
    6.740675014106532,
    0.18272177562404962,
    3
   ],
   "spider_colorectal": [
    2.4441504229066537,
    0.5096363489393948,
    0.15703664920523128,
    3
   ],
   "spider_skin": [
    2.768656034821124,
    1.5992303025719732,
    0.3231233967071374,
    3
   ],
   "spider_thorax": [
    1.0251759611863558,
    2.2998981661653835,
    1.4312178500143544,
    3
   ],
   "tcga_crc_msi": [
    1.6892354739824427,
    2.296988777106792,
    0.4889043777327389,
    3
   ],
   "tcga_tils": [
    0.2754285383203288,
    0.16738597036520067,
    0.08555365091549892,
    3
   ],
   "tcga_uniform": [
    1.2835940981674874,
    1.2250586730888726,
    1.575703878110524,
    3
   ],
   "wilds": [
    1.3331291069499964,
    0.4775050188783279,
    0.2560348804267861,
    3
   ]
  },
  "virchow1": {
   "bach": [
    20.270947886235785,
    7.5441986472919735,
    0.3306289360808429,
    3
   ],
   "bracs": [
    11.549003406574851,
    15.76421411239613,
    0.434611680833397,
    3
   ],
   "break_his": [
    12.837823407839888,
    12.167267335785757,
    2.063175097144039,
    3
   ],
   "ccrcc": [
    2.049389734231294,
    2.6647624408108865,
    0.17622210222700396,
    3
   ],
   "crc": [
    3.773725472784976,
    2.47357561727752,
    0.19501543435736807,
    3
   ],
   "esca": [
    0.5448366050996856,
    0.7605720843121713,
    0.029591899707228638,
    3
   ],
   "mhist": [
    3.423778744778589,
    2.698147732094668,
    0.4277878035137349,
    3
   ],
   "patch_camelyon": [
    1.47306485996523,
    1.8138107017269554,
    0.5914383849416053,
    3
   ],
   "spider_breast": [
    4.827937874580831,
    5.017320343440446,
    0.5400476422016849,
    3
   ],
   "spider_colorectal": [
    0.4874402746803306,
    0.33408858755671744,
    0.03957812206943782,
    3
   ],
   "spider_skin": [
    0.9706338923768588,
    2.5657271156573356,
    0.17193269972424177,
    3
   ],
   "spider_thorax": [
    0.4618022758896448,
    0.5877936301828665,
    0.2854477255864719,
    3
   ],
   "tcga_crc_msi": [
    2.572142503187967,
    5.41068465642667,
    2.652285230365813,
    3
   ],
   "tcga_tils": [
    0.7952577759561785,
    0.47297837937935683,
    0.3254627022835887,
    3
   ],
   "tcga_uniform": [
    5.782831503191028,
    3.0804744296898345,
    0.07841639571235387,
    3
   ],
   "wilds": [
    0.6181494356348167,
    0.615165289086273,
    0.18383049920869646,
    3
   ]
  }
 }
}

==> tables/thunder_per_ds.json <==
{
 "datasets": [
  "bach",
  "bracs",
  "break_his",
  "ccrcc",
  "crc",
  "esca",
  "mhist",
  "patch_camelyon",
  "spider_breast",
  "spider_colorectal",
  "spider_skin",
  "spider_thorax",
  "tcga_crc_msi",
  "tcga_tils",
  "tcga_uniform",
  "wilds"
 ],
 "backbones": [
  "phikon2",
  "midnight",
  "virchow2",
  "hoptimus0",
  "uni2h",
  "virchow1",
  "openmidnightsq"
 ],
 "labels": {
  "phikon2": "Phikon-v2",
  "midnight": "Midnight-12k",
  "virchow2": "Virchow2",
  "hoptimus0": "H-optimus-0",
  "uni2h": "UNI2-h",
  "virchow1": "Virchow",
  "openmidnightsq": "OpenMidnight"
 },
 "ds_label": {
  "patch_camelyon": "pcam",
  "tcga_crc_msi": "crc_msi",
  "tcga_tils": "tils",
  "tcga_uniform": "tcga_unif",
  "spider_breast": "spider_br",
  "spider_colorectal": "spider_col",
  "spider_skin": "spider_sk",
  "spider_thorax": "spider_th",
  "break_his": "breakhis"
 },
 "tasks": [
  [
   "knn",
   "$k$-NN"
  ],
  [
   "linear_probing",
   "linear probing"
  ],
  [
   "simple_shot",
   "few-shot"
  ]
 ],
 "cells": {
  "phikon2|knn|bach": [
   53.1,
   62.666666666666664,
   3.1564748269760234,
   3
  ],
  "phikon2|knn|bracs": [
   45.5,
   51.36666666666667,
   1.0066445913694335,
   3
  ],
  "phikon2|knn|break_his": [
   51.6,
   63.53333333333333,
   0.5033222956847168,
   3
  ],
  "phikon2|knn|ccrcc": [
   77.2,
   88.39999999999999,
   0.8544003745317544,
   3
  ],
  "phikon2|knn|crc": [
   92.1,
   93.89999999999999,
   0.1732050807568861,
   3
  ],
  "phikon2|knn|esca": [
   75.9,
   79.56666666666666,
   0.25166114784235816,
   3
  ],
  "phikon2|knn|mhist": [
   66.5,
   71.06666666666666,
   1.0692676621563593,
   3
  ],
  "phikon2|knn|patch_camelyon": [
   82.2,
   86.76666666666667,
   0.15275252316519994,
   3
  ],
  "phikon2|knn|spider_breast": [
   80.2,
   77.26666666666667,
   0.15275252316519994,
   3
  ],
  "phikon2|knn|spider_colorectal": [
   86.1,
   85.96666666666667,
   0.25166114784235816,
   3
  ],
  "phikon2|knn|spider_skin": [
   83.3,
   82.4,
   0.3999999999999986,
   3
  ],
  "phikon2|knn|spider_thorax": [
   91.4,
   92.4,
   0.5567764362829999,
   3
  ],
  "phikon2|knn|tcga_crc_msi": [
   56.8,
   62.43333333333333,
   0.2309401076758536,
   3
  ],
  "phikon2|knn|tcga_tils": [
   80.8,
   87.66666666666667,
   0.20816659994661738,
   3
  ],
  "phikon2|knn|tcga_uniform": [
   69.1,
   58.233333333333334,
   0.5507570547286098,
   3
  ],
  "phikon2|knn|wilds": [
   91.0,
   95.03333333333333,
   0.15275252316519375,
   3
  ],
  "phikon2|linear_probing|bach": [
   64.7,
   65.83333333333333,
   1.3279056191361376,
   3
  ],
  "phikon2|linear_probing|bracs": [
   58.3,
   58.266666666666666,
   0.28867513459481287,
   3
  ],
  "phikon2|linear_probing|break_his": [
   53.5,
   64.13333333333333,
   2.1501937897160173,
   3
  ],
  "phikon2|linear_probing|ccrcc": [
   76.7,
   91.13333333333334,
   0.30550504633039366,
   3
  ],
  "phikon2|linear_probing|crc": [
   92.0,
   94.23333333333333,
   0.25166114784235816,
   3
  ],
  "phikon2|linear_probing|esca": [
   77.3,
   80.4,
   1.1789826122551594,
   3
  ],
  "phikon2|linear_probing|mhist": [
   79.1,
   78.7,
   0.10000000000000142,
   3
  ],
  "phikon2|linear_probing|patch_camelyon": [
   90.8,
   91.86666666666667,
   0.0577350269189675,
   3
  ],
  "phikon2|linear_probing|spider_breast": [
   86.0,
   84.56666666666666,
   0.2309401076758536,
   3
  ],
  "phikon2|linear_probing|spider_colorectal": [
   89.7,
   89.33333333333333,
   0.378593889720013,
   3
  ],
  "phikon2|linear_probing|spider_skin": [
   87.2,
   88.33333333333333,
   0.5507570547286081,
   3
  ],
  "phikon2|linear_probing|spider_thorax": [
   94.6,
   93.8,
   0.6999999999999977,
   3
  ],
  "phikon2|linear_probing|tcga_crc_msi": [
   61.1,
   62.63333333333333,
   0.32145502536643233,
   3
  ],
  "phikon2|linear_probing|tcga_tils": [
   91.0,
   90.9,
   0.10000000000000142,
   3
  ],
  "phikon2|linear_probing|tcga_uniform": [
   77.7,
   71.1,
   0.26457513110646014,
   3
  ],
  "phikon2|linear_probing|wilds": [
   95.8,
   97.0,
   0.5196152422706583,
   3
  ],
  "phikon2|simple_shot|bach": [
   57.3,
   57.766666666666666,
   1.011599393699566,
   3
  ],
  "phikon2|simple_shot|bracs": [
   42.8,
   46.56666666666666,
   0.20816659994661224,
   3
  ],
  "phikon2|simple_shot|break_his": [
   60.9,
   57.96666666666667,
   0.6658328118479365,
   3
  ],
  "phikon2|simple_shot|ccrcc": [
   90.1,
   89.06666666666666,
   0.6506407098647695,
   3
  ],
  "phikon2|simple_shot|crc": [
   89.6,
   94.96666666666667,
   0.05773502691895929,
   3
  ],
  "phikon2|simple_shot|esca": [
   67.0,
   64.6,
   0.3605551275464001,
   3
  ],
  "phikon2|simple_shot|mhist": [
   55.7,
   62.13333333333333,
   2.098412098071619,
   3
  ],
  "phikon2|simple_shot|patch_camelyon": [
   83.5,
   82.93333333333334,
   0.1154700538379268,
   3
  ],
  "phikon2|simple_shot|spider_breast": [
   65.9,
   67.06666666666666,
   0.6806859285554034,
   3
  ],
  "phikon2|simple_shot|spider_colorectal": [
   82.3,
   82.63333333333333,
   0.3511884584284262,
   3
  ],
  "phikon2|simple_shot|spider_skin": [
   75.4,
   77.6,
   0.3605551275464001,
   3
  ],
  "phikon2|simple_shot|spider_thorax": [
   83.6,
   88.53333333333333,
   0.3785938897200211,
   3
  ],
  "phikon2|simple_shot|tcga_crc_msi": [
   56.2,
   58.63333333333333,
   0.1154700538379268,
   3
  ],
  "phikon2|simple_shot|tcga_tils": [
   85.6,
   86.6,
   0.10000000000000142,
   3
  ],
  "phikon2|simple_shot|tcga_uniform": [
   60.2,
   50.766666666666666,
   0.11547005383792269,
   3
  ],
  "phikon2|simple_shot|wilds": [
   92.2,
   92.2,
   0.5567764362830063,
   3
  ],
  "midnight|knn|bach": [
   84.3,
   84.03333333333333,
   1.847520861406796,
   3
  ],
  "midnight|knn|bracs": [
   50.2,
   55.6,
   1.3747727084867498,
   3
  ],
  "midnight|knn|break_his": [
   58.1,
   70.16666666666667,
   3.5360052790307535,
   3
  ],
  "midnight|knn|ccrcc": [
   91.6,
   90.46666666666667,
   0.4163331998932245,
   3
  ],
  "midnight|knn|crc": [
   94.2,
   94.73333333333333,
   0.15275252316519994,
   3
  ],
  "midnight|knn|esca": [
   81.4,
   83.26666666666667,
   0.3214550253664298,
   3
  ],
  "midnight|knn|mhist": [
   69.6,
   70.46666666666667,
   1.3650396819628863,
   3
  ],
  "midnight|knn|patch_camelyon": [
   88.0,
   89.76666666666667,
   0.3214550253664298,
   3
  ],
  "midnight|knn|spider_breast": [
   77.1,
   80.3,
   0.43588989435406705,
   3
  ],
  "midnight|knn|spider_colorectal": [
   85.0,
   86.86666666666666,
   0.378593889720018,
   3
  ],
  "midnight|knn|spider_skin": [
   85.7,
   84.8,
   0.45825756949557966,
   3
  ],
  "midnight|knn|spider_thorax": [
   92.7,
   93.7,
   0.20000000000000284,
   3
  ],
  "midnight|knn|tcga_crc_msi": [
   61.9,
   62.93333333333333,
   0.5507570547286109,
   3
  ],
  "midnight|knn|tcga_tils": [
   87.7,
   89.86666666666666,
   0.2081665999466094,
   3
  ],
  "midnight|knn|tcga_uniform": [
   77.4,
   74.86666666666666,
   1.0263202878893776,
   3
  ],
  "midnight|knn|wilds": [
   95.0,
   96.66666666666667,
   0.0577350269189675,
   3
  ],
  "midnight|linear_probing|bach": [
   87.9,
   82.3,
   0.0,
   3
  ],
  "midnight|linear_probing|bracs": [
   63.9,
   62.766666666666666,
   0.5033222956847163,
   3
  ],
  "midnight|linear_probing|break_his": [
   56.7,
   78.13333333333334,
   0.4041451884327367,
   3
  ],
  "midnight|linear_probing|ccrcc": [
   90.8,
   90.5,
   0.2645751311064575,
   3
  ],
  "midnight|linear_probing|crc": [
   95.5,
   96.23333333333333,
   0.1154700538379268,
   3
  ],
  "midnight|linear_probing|esca": [
   86.2,
   87.13333333333334,
   0.8144527815247071,
   3
  ],
  "midnight|linear_probing|mhist": [
   80.3,
   78.7,
   1.1000000000000014,
   3
  ],
  "midnight|linear_probing|patch_camelyon": [
   93.5,
   94.1,
   0.10000000000000142,
   3
  ],
  "midnight|linear_probing|spider_breast": [
   86.1,
   85.76666666666667,
   0.25166114784235816,
   3
  ],
  "midnight|linear_probing|spider_colorectal": [
   89.6,
   89.7,
   0.10000000000000142,
   3
  ],
  "midnight|linear_probing|spider_skin": [
   91.0,
   90.1,
   0.10000000000000142,
   3
  ],
  "midnight|linear_probing|spider_thorax": [
   94.4,
   94.53333333333333,
   0.11547005383791858,
   3
  ],
  "midnight|linear_probing|tcga_crc_msi": [
   65.6,
   67.26666666666667,
   0.8082903768654793,
   3
  ],
  "midnight|linear_probing|tcga_tils": [
   91.0,
   91.0,
   0.1732050807568861,
   3
  ],
  "midnight|linear_probing|tcga_uniform": [
   85.3,
   83.10000000000001,
   1.0583005244258352,
   3
  ],
  "midnight|linear_probing|wilds": [
   98.3,
   98.46666666666667,
   0.32145502536643494,
   3
  ],
  "midnight|simple_shot|bach": [
   82.5,
   79.56666666666666,
   2.0984120980716177,
   3
  ],
  "midnight|simple_shot|bracs": [
   49.6,
   53.06666666666667,
   0.0577350269189634,
   3
  ],
  "midnight|simple_shot|break_his": [
   38.5,
   65.66666666666667,
   0.9609023536933078,
   3
  ],
  "midnight|simple_shot|ccrcc": [
   77.5,
   85.43333333333332,
   1.1547005383792515,
   3
  ],
  "midnight|simple_shot|crc": [
   94.7,
   95.86666666666667,
   0.0577350269189675,
   3
  ],
  "midnight|simple_shot|esca": [
   75.0,
   73.8,
   0.17320508075689428,
   3
  ],
  "midnight|simple_shot|mhist": [
   62.4,
   64.83333333333333,
   1.0214368964029716,
   3
  ],
  "midnight|simple_shot|patch_camelyon": [
   82.8,
   86.8,
   0.781024967590662,
   3
  ],
  "midnight|simple_shot|spider_breast": [
   61.4,
   70.83333333333333,
   0.0577350269189675,
   3
  ],
  "midnight|simple_shot|spider_colorectal": [
   75.6,
   83.66666666666667,
   0.32145502536643494,
   3
  ],
  "midnight|simple_shot|spider_skin": [
   73.0,
   78.03333333333333,
   0.5507570547286073,
   3
  ],
  "midnight|simple_shot|spider_thorax": [
   86.4,
   90.16666666666667,
   0.25166114784235816,
   3
  ],
  "midnight|simple_shot|tcga_crc_msi": [
   55.1,
   57.4,
   0.7211102550928002,
   3
  ],
  "midnight|simple_shot|tcga_tils": [
   76.2,
   85.73333333333333,
   1.5011106998930268,
   3
  ],
  "midnight|simple_shot|tcga_uniform": [
   63.4,
   66.23333333333333,
   1.3203534880225614,
   3
  ],
  "midnight|simple_shot|wilds": [
   89.9,
   94.96666666666667,
   0.4932882862316212,
   3
  ],
  "virchow2|knn|bach": [
   81.6,
   83.46666666666667,
   3.2192131543800144,
   3
  ],
  "virchow2|knn|bracs": [
   54.9,
   57.733333333333334,
   1.5143755588800716,
   3
  ],
  "virchow2|knn|break_his": [
   80.1,
   78.1,
   1.6462077633154337,
   3
  ],
  "virchow2|knn|ccrcc": [
   91.1,
   92.39999999999999,
   0.3605551275464001,
   3
  ],
  "virchow2|knn|crc": [
   94.3,
   94.73333333333333,
   0.25166114784235816,
   3
  ],
  "virchow2|knn|esca": [
   86.6,
   85.66666666666667,
   0.6658328118479342,
   3
  ],
  "virchow2|knn|mhist": [
   73.9,
   77.93333333333334,
   1.0214368964029665,
   3
  ],
  "virchow2|knn|patch_camelyon": [
   89.7,
   89.83333333333333,
   0.32145502536643494,
   3
  ],
  "virchow2|knn|spider_breast": [
   82.3,
   81.26666666666667,
   0.30550504633038594,
   3
  ],
  "virchow2|knn|spider_colorectal": [
   88.0,
   88.7,
   0.10000000000000142,
   3
  ],
  "virchow2|knn|spider_skin": [
   89.1,
   87.36666666666667,
   0.4725815626252636,
   3
  ],
  "virchow2|knn|spider_thorax": [
   92.6,
   94.26666666666667,
   0.41633319989322676,
   3
  ],
  "virchow2|knn|tcga_crc_msi": [
   65.6,
   65.3,
   0.17320508075689428,
   3
  ],
  "virchow2|knn|tcga_tils": [
   88.7,
   88.53333333333333,
   0.4725815626252636,
   3
  ],
  "virchow2|knn|tcga_uniform": [
   70.9,
   65.23333333333333,
   1.150362261782499,
   3
  ],
  "virchow2|knn|wilds": [
   97.6,
   97.96666666666667,
   0.05773502691895929,
   3
  ],
  "virchow2|linear_probing|bach": [
   76.5,
   81.0,
   0.43588989435406705,
   3
  ],
  "virchow2|linear_probing|bracs": [
   62.2,
   60.8,
   1.053565375285271,
   3
  ],
  "virchow2|linear_probing|break_his": [
   72.5,
   76.03333333333333,
   1.1239810200058256,
   3
  ],
  "virchow2|linear_probing|ccrcc": [
   93.6,
   92.96666666666667,
   0.4932882862316212,
   3
  ],
  "virchow2|linear_probing|crc": [
   92.5,
   94.86666666666666,
   0.378593889720018,
   3
  ],
  "virchow2|linear_probing|esca": [
   88.9,
   88.36666666666667,
   0.4163331998932245,
   3
  ],
  "virchow2|linear_probing|mhist": [
   83.4,
   84.13333333333333,
   1.7616280348965048,
   3
  ],
  "virchow2|linear_probing|patch_camelyon": [
   92.8,
   93.56666666666666,
   0.4163331998932325,
   3
  ],
  "virchow2|linear_probing|spider_breast": [
   87.2,
   85.83333333333333,
   0.7571877794400391,
   3
  ],
  "virchow2|linear_probing|spider_colorectal": [
   90.8,
   90.5,
   0.0,
   3
  ],
  "virchow2|linear_probing|spider_skin": [
   92.0,
   91.5,
   0.5291502622129176,
   3
  ],
  "virchow2|linear_probing|spider_thorax": [
   93.9,
   93.23333333333333,
   0.5131601439446888,
   3
  ],
  "virchow2|linear_probing|tcga_crc_msi": [
   69.6,
   68.7,
   0.1732050807568861,
   3
  ],
  "virchow2|linear_probing|tcga_tils": [
   90.9,
   90.43333333333334,
   0.6658328118479424,
   3
  ],
  "virchow2|linear_probing|tcga_uniform": [
   78.4,
   76.63333333333333,
   0.5507570547286146,
   3
  ],
  "virchow2|linear_probing|wilds": [
   89.8,
   98.63333333333333,
   0.0577350269189675,
   3
  ],
  "virchow2|simple_shot|bach": [
   80.7,
   76.26666666666667,
   0.7505553499465134,
   3
  ],
  "virchow2|simple_shot|bracs": [
   51.3,
   55.13333333333333,
   0.0577350269189634,
   3
  ],
  "virchow2|simple_shot|break_his": [
   59.4,
   66.3,
   1.5099668870541507,
   3
  ],
  "virchow2|simple_shot|ccrcc": [
   79.9,
   87.2,
   0.9539392014169413,
   3
  ],
  "virchow2|simple_shot|crc": [
   91.3,
   95.73333333333333,
   0.05773502691895929,
   3
  ],
  "virchow2|simple_shot|esca": [
   70.0,
   76.03333333333333,
   0.8144527815247103,
   3
  ],
  "virchow2|simple_shot|mhist": [
   68.5,
   70.0,
   0.6999999999999977,
   3
  ],
  "virchow2|simple_shot|patch_camelyon": [
   80.7,
   89.43333333333334,
   0.378593889720018,
   3
  ],
  "virchow2|simple_shot|spider_breast": [
   70.3,
   74.06666666666666,
   0.6110100926607734,
   3
  ],
  "virchow2|simple_shot|spider_colorectal": [
   76.7,
   86.43333333333334,
   0.1527525231651922,
   3
  ],
  "virchow2|simple_shot|spider_skin": [
   79.2,
   83.36666666666666,
   0.40414518843273145,
   3
  ],
  "virchow2|simple_shot|spider_thorax": [
   85.8,
   90.66666666666667,
   0.20816659994661738,
   3
  ],
  "virchow2|simple_shot|tcga_crc_msi": [
   56.4,
   62.166666666666664,
   0.3055050463303898,
   3
  ],
  "virchow2|simple_shot|tcga_tils": [
   81.6,
   84.2,
   0.6557438524302062,
   3
  ],
  "virchow2|simple_shot|tcga_uniform": [
   57.4,
   56.833333333333336,
   1.1015141094572183,
   3
  ],
  "virchow2|simple_shot|wilds": [
   94.2,
   95.2,
   0.43588989435406705,
   3
  ],
  "hoptimus0|knn|bach": [
   65.6,
   70.16666666666667,
   0.6658328118479448,
   3
  ],
  "hoptimus0|knn|bracs": [
   52.2,
   55.733333333333334,
   0.15275252316519297,
   3
  ],
  "hoptimus0|knn|break_his": [
   81.9,
   74.6,
   1.9078784028338855,
   3
  ],
  "hoptimus0|knn|ccrcc": [
   90.5,
   89.83333333333333,
   0.15275252316519375,
   3
  ],
  "hoptimus0|knn|crc": [
   93.1,
   94.8,
   0.43588989435406705,
   3
  ],
  "hoptimus0|knn|esca": [
   82.1,
   82.73333333333333,
   0.45092497528229214,
   3
  ],
  "hoptimus0|knn|mhist": [
   73.2,
   78.03333333333333,
   0.7094598884597542,
   3
  ],
  "hoptimus0|knn|patch_camelyon": [
   89.3,
   89.13333333333334,
   0.2081665999466094,
   3
  ],
  "hoptimus0|knn|spider_breast": [
   81.8,
   81.89999999999999,
   0.26457513110646014,
   3
  ],
  "hoptimus0|knn|spider_colorectal": [
   87.8,
   87.63333333333334,
   0.2516611478423591,
   3
  ],
  "hoptimus0|knn|spider_skin": [
   89.3,
   87.8,
   0.3605551275463942,
   3
  ],
  "hoptimus0|knn|spider_thorax": [
   93.8,
   93.76666666666667,
   0.15275252316519994,
   3
  ],
  "hoptimus0|knn|tcga_crc_msi": [
   62.4,
   64.53333333333333,
   0.15275252316519375,
   3
  ],
  "hoptimus0|knn|tcga_tils": [
   89.1,
   88.86666666666667,
   0.0577350269189675,
   3
  ],
  "hoptimus0|knn|tcga_uniform": [
   73.2,
   66.73333333333333,
   0.8020806277010613,
   3
  ],
  "hoptimus0|knn|wilds": [
   97.9,
   97.86666666666667,
   0.0577350269189675,
   3
  ],
  "hoptimus0|linear_probing|bach": [
   69.7,
   70.36666666666667,
   1.2741009902410905,
   3
  ],
  "hoptimus0|linear_probing|bracs": [
   61.1,
   62.46666666666667,
   0.35118845842842256,
   3
  ],
  "hoptimus0|linear_probing|break_his": [
   66.0,
   73.16666666666667,
   1.0115993936995678,
   3
  ],
  "hoptimus0|linear_probing|ccrcc": [
   90.8,
   90.89999999999999,
   0.1732050807568861,
   3
  ],
  "hoptimus0|linear_probing|crc": [
   93.5,
   94.7,
   0.10000000000000142,
   3
  ],
  "hoptimus0|linear_probing|esca": [
   83.5,
   85.8,
   0.20000000000000284,
   3
  ],
  "hoptimus0|linear_probing|mhist": [
   83.3,
   82.0,
   0.4582575694955859,
   3
  ],
  "hoptimus0|linear_probing|patch_camelyon": [
   93.0,
   93.46666666666667,
   0.30550504633038594,
   3
  ],
  "hoptimus0|linear_probing|spider_breast": [
   87.2,
   85.93333333333334,
   0.2081665999466094,
   3
  ],
  "hoptimus0|linear_probing|spider_colorectal": [
   89.9,
   90.03333333333333,
   0.05773502691895929,
   3
  ],
  "hoptimus0|linear_probing|spider_skin": [
   91.9,
   91.26666666666667,
   0.05773502691895929,
   3
  ],
  "hoptimus0|linear_probing|spider_thorax": [
   94.4,
   93.3,
   0.10000000000000142,
   3
  ],
  "hoptimus0|linear_probing|tcga_crc_msi": [
   67.3,
   66.83333333333333,
   0.15275252316519375,
   3
  ],
  "hoptimus0|linear_probing|tcga_tils": [
   91.0,
   90.86666666666666,
   0.3214550253664298,
   3
  ],
  "hoptimus0|linear_probing|tcga_uniform": [
   79.3,
   77.63333333333333,
   0.28867513459481287,
   3
  ],
  "hoptimus0|linear_probing|wilds": [
   98.7,
   98.03333333333333,
   0.15275252316519375,
   3
  ],
  "hoptimus0|simple_shot|bach": [
   55.2,
   63.6,
   0.8000000000000043,
   3
  ],
  "hoptimus0|simple_shot|bracs": [
   43.1,
   52.2,
   0.1732050807568861,
   3
  ],
  "hoptimus0|simple_shot|break_his": [
   70.6,
   60.2,
   0.9539392014169484,
   3
  ],
  "hoptimus0|simple_shot|ccrcc": [
   83.9,
   85.6,
   0.5,
   3
  ],
  "hoptimus0|simple_shot|crc": [
   91.2,
   94.63333333333333,
   0.0577350269189675,
   3
  ],
  "hoptimus0|simple_shot|esca": [
   74.2,
   73.33333333333333,
   0.23094010767584539,
   3
  ],
  "hoptimus0|simple_shot|mhist": [
   65.5,
   69.63333333333333,
   0.4509249752822853,
   3
  ],
  "hoptimus0|simple_shot|patch_camelyon": [
   85.9,
   88.13333333333334,
   0.4041451884327367,
   3
  ],
  "hoptimus0|simple_shot|spider_breast": [
   76.4,
   75.86666666666666,
   0.2081665999466094,
   3
  ],
  "hoptimus0|simple_shot|spider_colorectal": [
   86.9,
   86.23333333333333,
   0.05773502691895929,
   3
  ],
  "hoptimus0|simple_shot|spider_skin": [
   83.5,
   83.73333333333333,
   0.45092497528229214,
   3
  ],
  "hoptimus0|simple_shot|spider_thorax": [
   91.5,
   91.46666666666667,
   0.05773502691895929,
   3
  ],
  "hoptimus0|simple_shot|tcga_crc_msi": [
   61.4,
   62.86666666666667,
   0.25166114784235816,
   3
  ],
  "hoptimus0|simple_shot|tcga_tils": [
   88.5,
   88.9,
   0.10000000000000142,
   3
  ],
  "hoptimus0|simple_shot|tcga_uniform": [
   66.9,
   60.166666666666664,
   0.4725815626252636,
   3
  ],
  "hoptimus0|simple_shot|wilds": [
   93.6,
   96.33333333333333,
   0.23094010767584539,
   3
  ],
  "uni2h|knn|bach": [
   85.3,
   83.2,
   2.1656407827707715,
   3
  ],
  "uni2h|knn|bracs": [
   56.1,
   57.233333333333334,
   1.193035344544886,
   3
  ],
  "uni2h|knn|break_his": [
   79.4,
   77.89999999999999,
   1.0392304845413247,
   3
  ],
  "uni2h|knn|ccrcc": [
   90.9,
   92.0,
   0.2645751311064575,
   3
  ],
  "uni2h|knn|crc": [
   95.0,
   94.86666666666666,
   0.30550504633039366,
   3
  ],
  "uni2h|knn|esca": [
   83.2,
   83.13333333333333,
   0.28867513459481287,
   3
  ],
  "uni2h|knn|mhist": [
   70.9,
   73.9,
   1.9078784028338969,
   3
  ],
  "uni2h|knn|patch_camelyon": [
   93.4,
   91.66666666666667,
   1.1015141094572196,
   3
  ],
  "uni2h|knn|spider_breast": [
   82.6,
   82.06666666666666,
   1.1015141094572196,
   3
  ],
  "uni2h|knn|spider_colorectal": [
   87.1,
   87.6,
   0.3464101615137722,
   3
  ],
  "uni2h|knn|spider_skin": [
   90.5,
   88.26666666666667,
   1.2858201014657293,
   3
  ],
  "uni2h|knn|spider_thorax": [
   92.5,
   93.63333333333334,
   0.2309401076758536,
   3
  ],
  "uni2h|knn|tcga_crc_msi": [
   64.1,
   65.56666666666666,
   0.2081665999466094,
   3
  ],
  "uni2h|knn|tcga_tils": [
   89.1,
   89.03333333333333,
   0.05773502691895929,
   3
  ],
  "uni2h|knn|tcga_uniform": [
   75.1,
   69.8,
   2.163330765278389,
   3
  ],
  "uni2h|knn|wilds": [
   98.0,
   97.63333333333334,
   0.1154700538379268,
   3
  ],
  "uni2h|linear_probing|bach": [
   84.7,
   82.89999999999999,
   4.058324777540602,
   3
  ],
  "uni2h|linear_probing|bracs": [
   65.4,
   64.66666666666667,
   1.4433756729740643,
   3
  ],
  "uni2h|linear_probing|break_his": [
   78.7,
   75.6,
   1.126942766958466,
   3
  ],
  "uni2h|linear_probing|ccrcc": [
   89.5,
   92.73333333333333,
   0.4041451884327367,
   3
  ],
  "uni2h|linear_probing|crc": [
   94.1,
   96.0,
   0.20000000000000284,
   3
  ],
  "uni2h|linear_probing|esca": [
   86.4,
   86.23333333333333,
   0.4041451884327367,
   3
  ],
  "uni2h|linear_probing|mhist": [
   78.3,
   80.83333333333333,
   0.873689494805412,
   3
  ],
  "uni2h|linear_probing|patch_camelyon": [
   95.0,
   95.06666666666666,
   0.25166114784235816,
   3
  ],
  "uni2h|linear_probing|spider_breast": [
   86.7,
   86.33333333333333,
   0.15275252316519375,
   3
  ],
  "uni2h|linear_probing|spider_colorectal": [
   90.5,
   90.0,
   0.2645751311064575,
   3
  ],
  "uni2h|linear_probing|spider_skin": [
   92.5,
   91.76666666666667,
   0.3214550253664298,
   3
  ],
  "uni2h|linear_probing|spider_thorax": [
   95.1,
   94.76666666666667,
   0.28867513459481287,
   3
  ],
  "uni2h|linear_probing|tcga_crc_msi": [
   66.9,
   68.06666666666666,
   0.6350852961085851,
   3
  ],
  "uni2h|linear_probing|tcga_tils": [
   90.4,
   90.7,
   0.17320508075689428,
   3
  ],
  "uni2h|linear_probing|tcga_uniform": [
   78.8,
   77.93333333333334,
   0.5686240703077358,
   3
  ],
  "uni2h|linear_probing|wilds": [
   98.9,
   98.93333333333334,
   0.05773502691895929,
   3
  ],
  "uni2h|simple_shot|bach": [
   84.7,
   80.83333333333333,
   1.9655363983740768,
   3
  ],
  "uni2h|simple_shot|bracs": [
   54.7,
   54.766666666666666,
   1.159022576714246,
   3
  ],
  "uni2h|simple_shot|break_his": [
   69.9,
   67.76666666666667,
   0.7505553499465119,
   3
  ],
  "uni2h|simple_shot|ccrcc": [
   90.6,
   90.2,
   0.7549834435270744,
   3
  ],
  "uni2h|simple_shot|crc": [
   95.5,
   95.53333333333333,
   0.05773502691895929,
   3
  ],
  "uni2h|simple_shot|esca": [
   76.7,
   73.86666666666666,
   0.7767453465154021,
   3
  ],
  "uni2h|simple_shot|mhist": [
   68.1,
   68.73333333333333,
   0.5686240703077379,
   3
  ],
  "uni2h|simple_shot|patch_camelyon": [
   92.9,
   91.76666666666667,
   1.4433756729740643,
   3
  ],
  "uni2h|simple_shot|spider_breast": [
   75.0,
   73.66666666666667,
   0.32145502536643494,
   3
  ],
  "uni2h|simple_shot|spider_colorectal": [
   86.0,
   85.43333333333334,
   0.4041451884327367,
   3
  ],
  "uni2h|simple_shot|spider_skin": [
   85.0,
   82.26666666666667,
   1.0214368964029747,
   3
  ],
  "uni2h|simple_shot|spider_thorax": [
   89.9,
   91.8,
   0.10000000000000142,
   3
  ],
  "uni2h|simple_shot|tcga_crc_msi": [
   60.1,
   61.233333333333334,
   0.5686240703077329,
   3
  ],
  "uni2h|simple_shot|tcga_tils": [
   82.5,
   83.53333333333333,
   0.15275252316519375,
   3
  ],
  "uni2h|simple_shot|tcga_uniform": [
   69.2,
   62.733333333333334,
   2.37557010701291,
   3
  ],
  "uni2h|simple_shot|wilds": [
   95.9,
   96.36666666666667,
   0.0577350269189675,
   3
  ],
  "virchow1|knn|bach": [
   55.2,
   64.7,
   1.2288205727444508,
   3
  ],
  "virchow1|knn|bracs": [
   51.5,
   52.3,
   1.1357816691600562,
   3
  ],
  "virchow1|knn|break_his": [
   56.2,
   65.6,
   3.1048349392520023,
   3
  ],
  "virchow1|knn|ccrcc": [
   83.7,
   90.36666666666666,
   0.2081665999466094,
   3
  ],
  "virchow1|knn|crc": [
   92.5,
   95.26666666666667,
   0.28867513459481287,
   3
  ],
  "virchow1|knn|esca": [
   81.8,
   80.0,
   0.1732050807568861,
   3
  ],
  "virchow1|knn|mhist": [
   68.2,
   74.0,
   1.5099668870541498,
   3
  ],
  "virchow1|knn|patch_camelyon": [
   89.9,
   89.39999999999999,
   0.26457513110646014,
   3
  ],
  "virchow1|knn|spider_breast": [
   79.3,
   78.86666666666666,
   0.4041451884327367,
   3
  ],
  "virchow1|knn|spider_colorectal": [
   87.8,
   87.1,
   0.30000000000000426,
   3
  ],
  "virchow1|knn|spider_skin": [
   88.8,
   84.96666666666667,
   0.5859465277082359,
   3
  ],
  "virchow1|knn|spider_thorax": [
   92.3,
   92.6,
   0.45825756949557966,
   3
  ],
  "virchow1|knn|tcga_crc_msi": [
   61.8,
   64.8,
   0.1732050807568861,
   3
  ],
  "virchow1|knn|tcga_tils": [
   88.7,
   88.73333333333333,
   0.2081665999466151,
   3
  ],
  "virchow1|knn|tcga_uniform": [
   62.6,
   57.1,
   0.9539392014169451,
   3
  ],
  "virchow1|knn|wilds": [
   97.5,
   97.2,
   0.0,
   3
  ],
  "virchow1|linear_probing|bach": [
   66.2,
   67.5,
   1.212435565298219,
   3
  ],
  "virchow1|linear_probing|bracs": [
   59.9,
   59.766666666666666,
   1.9347695814575256,
   3
  ],
  "virchow1|linear_probing|break_his": [
   62.7,
   72.63333333333334,
   3.1533051443419393,
   3
  ],
  "virchow1|linear_probing|ccrcc": [
   91.7,
   92.23333333333333,
   0.15275252316519994,
   3
  ],
  "virchow1|linear_probing|crc": [
   93.7,
   96.0,
   0.09999999999999432,
   3
  ],
  "virchow1|linear_probing|esca": [
   84.3,
   84.83333333333334,
   0.6027713773341723,
   3
  ],
  "virchow1|linear_probing|mhist": [
   82.4,
   82.36666666666667,
   0.4163331998932245,
   3
  ],
  "virchow1|linear_probing|patch_camelyon": [
   93.6,
   93.96666666666667,
   0.4163331998932245,
   3
  ],
  "virchow1|linear_probing|spider_breast": [
   86.2,
   83.8,
   0.6999999999999977,
   3
  ],
  "virchow1|linear_probing|spider_colorectal": [
   90.2,
   90.06666666666666,
   0.05773502691895929,
   3
  ],
  "virchow1|linear_probing|spider_skin": [
   91.3,
   90.26666666666667,
   0.2081665999466151,
   3
  ],
  "virchow1|linear_probing|spider_thorax": [
   94.7,
   94.66666666666667,
   0.23094010767584539,
   3
  ],
  "virchow1|linear_probing|tcga_crc_msi": [
   65.5,
   63.1,
   2.3388031127053024,
   3
  ],
  "virchow1|linear_probing|tcga_tils": [
   90.7,
   91.1,
   0.10000000000000142,
   3
  ],
  "virchow1|linear_probing|tcga_uniform": [
   74.8,
   73.9,
   0.5567764362830063,
   3
  ],
  "virchow1|linear_probing|wilds": [
   97.6,
   98.4,
   0.30000000000000426,
   3
  ],
  "virchow1|simple_shot|bach": [
   49.6,
   60.93333333333333,
   1.8583146486355147,
   3
  ],
  "virchow1|simple_shot|bracs": [
   40.1,
   44.766666666666666,
   0.37859388972001956,
   3
  ],
  "virchow1|simple_shot|break_his": [
   50.5,
   57.56666666666667,
   2.5696951829610684,
   3
  ],
  "virchow1|simple_shot|ccrcc": [
   88.3,
   86.46666666666667,
   0.25166114784235816,
   3
  ],
  "virchow1|simple_shot|crc": [
   90.3,
   94.33333333333333,
   0.25166114784235816,
   3
  ],
  "virchow1|simple_shot|esca": [
   73.7,
   67.56666666666666,
   0.9073771725877408,
   3
  ],
  "virchow1|simple_shot|mhist": [
   60.0,
   65.63333333333334,
   1.4294521094927706,
   3
  ],
  "virchow1|simple_shot|patch_camelyon": [
   88.2,
   87.13333333333334,
   0.1154700538379268,
   3
  ],
  "virchow1|simple_shot|spider_breast": [
   75.6,
   71.86666666666666,
   0.665832811847937,
   3
  ],
  "virchow1|simple_shot|spider_colorectal": [
   84.0,
   84.56666666666666,
   0.1154700538379268,
   3
  ],
  "virchow1|simple_shot|spider_skin": [
   79.8,
   80.96666666666667,
   0.32145502536643494,
   3
  ],
  "virchow1|simple_shot|spider_thorax": [
   87.8,
   89.33333333333333,
   0.6658328118479342,
   3
  ],
  "virchow1|simple_shot|tcga_crc_msi": [
   57.0,
   59.6,
   0.3605551275463972,
   3
  ],
  "virchow1|simple_shot|tcga_tils": [
   76.9,
   83.73333333333333,
   1.1590225767142464,
   3
  ],
  "virchow1|simple_shot|tcga_uniform": [
   50.7,
   48.06666666666666,
   0.6806859285554062,
   3
  ],
  "virchow1|simple_shot|wilds": [
   96.8,
   96.06666666666666,
   0.1154700538379268,
   3
  ],
  "openmidnightsq|knn|bach": [
   82.7,
   79.6,
   0.30000000000000426,
   3
  ],
  "openmidnightsq|knn|bracs": [
   50.1,
   54.46666666666667,
   0.945163125250523,
   3
  ],
  "openmidnightsq|knn|break_his": [
   78.1,
   75.33333333333333,
   2.0231987873991355,
   3
  ],
  "openmidnightsq|knn|ccrcc": [
   86.1,
   91.96666666666667,
   0.05773502691895929,
   3
  ],
  "openmidnightsq|knn|crc": [
   94.7,
   94.03333333333333,
   0.15275252316519375,
   3
  ],
  "openmidnightsq|knn|esca": [
   74.1,
   82.63333333333334,
   0.2516611478423591,
   3
  ],
  "openmidnightsq|knn|mhist": [
   66.5,
   70.43333333333334,
   1.985782801147528,
   3
  ],
  "openmidnightsq|knn|patch_camelyon": [
   84.0,
   86.96666666666667,
   0.11547005383791858,
   3
  ],
  "openmidnightsq|knn|spider_breast": [
   78.3,
   77.96666666666667,
   0.4041451884327432,
   3
  ],
  "openmidnightsq|knn|spider_colorectal": [
   83.5,
   85.86666666666666,
   0.2516611478423591,
   3
  ],
  "openmidnightsq|knn|spider_skin": [
   83.9,
   84.2,
   0.29999999999999716,
   3
  ],
  "openmidnightsq|knn|spider_thorax": [
   91.3,
   92.9,
   0.19999999999999574,
   3
  ],
  "openmidnightsq|knn|tcga_crc_msi": [
   60.4,
   64.13333333333333,
   0.665832811847941,
   3
  ],
  "openmidnightsq|knn|tcga_tils": [
   87.0,
   89.8,
   0.10000000000000142,
   3
  ],
  "openmidnightsq|knn|tcga_uniform": [
   75.6,
   68.5,
   1.2000000000000028,
   3
  ],
  "openmidnightsq|knn|wilds": [
   92.5,
   94.36666666666667,
   0.0577350269189675,
   3
  ],
  "openmidnightsq|linear_probing|bach": [
   84.6,
   85.5,
   0.43588989435406705,
   3
  ],
  "openmidnightsq|linear_probing|bracs": [
   59.4,
   60.6,
   1.2489995996796786,
   3
  ],
  "openmidnightsq|linear_probing|break_his": [
   77.3,
   74.93333333333334,
   4.313158162336893,
   3
  ],
  "openmidnightsq|linear_probing|ccrcc": [
   92.0,
   91.23333333333333,
   0.1154700538379268,
   3
  ],
  "openmidnightsq|linear_probing|crc": [
   94.5,
   94.86666666666666,
   0.3214550253664298,
   3
  ],
  "openmidnightsq|linear_probing|esca": [
   79.8,
   85.13333333333334,
   0.30550504633039366,
   3
  ],
  "openmidnightsq|linear_probing|mhist": [
   81.9,
   82.03333333333333,
   0.6806859285554034,
   3
  ],
  "openmidnightsq|linear_probing|patch_camelyon": [
   93.2,
   94.16666666666667,
   0.0577350269189675,
   3
  ],
  "openmidnightsq|linear_probing|spider_breast": [
   84.6,
   84.83333333333334,
   0.4041451884327367,
   3
  ],
  "openmidnightsq|linear_probing|spider_colorectal": [
   88.3,
   88.86666666666666,
   0.4041451884327367,
   3
  ],
  "openmidnightsq|linear_probing|spider_skin": [
   90.5,
   90.4,
   0.30000000000000426,
   3
  ],
  "openmidnightsq|linear_probing|spider_thorax": [
   93.6,
   92.86666666666667,
   0.9609023536933078,
   3
  ],
  "openmidnightsq|linear_probing|tcga_crc_msi": [
   66.3,
   66.76666666666667,
   0.5507570547286116,
   3
  ],
  "openmidnightsq|linear_probing|tcga_tils": [
   91.0,
   91.63333333333333,
   0.0577350269189675,
   3
  ],
  "openmidnightsq|linear_probing|tcga_uniform": [
   82.7,
   79.03333333333333,
   0.5131601439446869,
   3
  ],
  "openmidnightsq|linear_probing|wilds": [
   96.5,
   98.03333333333333,
   0.3511884584284262,
   3
  ],
  "openmidnightsq|simple_shot|bach": [
   34.2,
   54.8,
   2.7073972741361763,
   3
  ],
  "openmidnightsq|simple_shot|bracs": [
   24.1,
   41.96666666666666,
   0.5773502691896257,
   3
  ],
  "openmidnightsq|simple_shot|break_his": [
   45.4,
   49.46666666666667,
   2.510644007686739,
   3
  ],
  "openmidnightsq|simple_shot|ccrcc": [
   22.6,
   85.63333333333334,
   2.324507116214821,
   3
  ],
  "openmidnightsq|simple_shot|crc": [
   53.6,
   91.33333333333333,
   2.454248017893329,
   3
  ],
  "openmidnightsq|simple_shot|esca": [
   34.6,
   57.666666666666664,
   3.7898988552906463,
   3
  ],
  "openmidnightsq|simple_shot|mhist": [
   48.5,
   55.666666666666664,
   1.0115993936995678,
   3
  ],
  "openmidnightsq|simple_shot|patch_camelyon": [
   56.0,
   74.76666666666667,
   2.956912804486008,
   3
  ],
  "openmidnightsq|simple_shot|spider_breast": [
   31.3,
   53.43333333333333,
   2.502665245959462,
   3
  ],
  "openmidnightsq|simple_shot|spider_colorectal": [
   49.0,
   72.13333333333334,
   2.6950572040929535,
   3
  ],
  "openmidnightsq|simple_shot|spider_skin": [
   49.4,
   66.76666666666667,
   2.8431203515386594,
   3
  ],
  "openmidnightsq|simple_shot|spider_thorax": [
   44.4,
   70.36666666666666,
   4.1789153297636155,
   3
  ],
  "openmidnightsq|simple_shot|tcga_crc_msi": [
   51.7,
   53.3,
   0.4358898943540654,
   3
  ],
  "openmidnightsq|simple_shot|tcga_tils": [
   60.8,
   85.36666666666666,
   1.7502380790433436,
   3
  ],
  "openmidnightsq|simple_shot|tcga_uniform": [
   45.3,
   57.266666666666666,
   2.6407069760451156,
   3
  ],
  "openmidnightsq|simple_shot|wilds": [
   47.3,
   84.36666666666666,
   0.8144527815247071,
   3
  ]
 }
}
